Optimal measures for p-frame energies on spheres

We provide new answers about the placement of mass on spheres so as to minimize energies of pairwise interactions. We find optimal measures for the $p$-frame energies, i.e. energies with the kernel given by the absolute value of the inner product raised to a positive power $p$. Application of linear programming methods in the setting of projective spaces allows for describing the minimizing measures in full in several cases: we show optimality of tight designs and of the $600$-cell for several ranges of $p$ in different dimensions. Our methods apply to a much broader class of potential functions, those which are absolutely monotonic up to a particular order as functions of the cosine of the geodesic distance. In addition, a preliminary numerical study is presented which suggests optimality of several other highly symmetric configurations and weighted designs in low dimensions. In one case we improve the best known lower bounds on a minimal sized weighted design in $\mathbb{CP}^4$. All these results point to the discreteness of minimizing measures for the $p$-frame energy with $p$ not an even integer.

==> c5-3-des-85-pts.txt <==
// Date: 21 May 2019 
//    This is an ancillary file for a paper by Dmitriy Bilyk, Alexey Glazyrin, Ryan Matzke, 
// Josiah Park, and Oleksandr Vlasiuk, tentatively titled "On the p-frame energy on spheres". The below 
// magma script constructs a weighted projective 3-design of 85 vectors in \C^5, which is
// absent from recent survey papers on minimal sized cubature formulas. There are two parts 
// of the configuration which take different weights. 45 vectors arise from the W(K_5) complex 
// reflection group generators. The other 40 vectors, after being embedded ("realified") into 
// 10-dimensional real space, are minimal vectors of the shorter Coxeter-Todd lattice, also 
// known as O_10 (see http://www.math.rwth-aachen.de/~Gabriele.Nebe/LATTICES/O10_mod.html).
// The relationship between the two configurations is that the 45 vectors from the W(K_5) 
// reflection group can be realified to obtain vectors which are minimal vectors of the maximal 
// even sublattice of O_10, (C6 x SU(4,2)):C2. The FrameSymmetry program used below to compute
// the symmetry group of the new configuration is by Grassl and Waldron, and is found at the webpage:
// https://www.math.auckland.ac.nz/~waldron/Preprints/Numerical-t-designs/FrameSymmetry.m.

// Generate transformation U (note that this step can be bypassed if an alternative description of either of the configurations below is used)

F<w>:=CyclotomicField(6);
R<x>:=PolynomialRing(Integers());
f:=x^2-3;
Q<a>:=ext<F|f>;
U:=1/2*Matrix(Q,5,5,[[1,w^5,w^5,1,0],[-1,1,w^4,0,-w^4],[w^4,0,-w^4,1,1],[0,1,-w^5,w^5,-1],[-w^4,-w^5,0,w^5,-w^4]]);

// Check that U is unitary 

S:=ZeroMatrix(F,5,5);
for w in [1 .. 5] do
for u in [1 .. 5] do
S[u,w]:=ComplexConjugate(U[u,w]);
end for;
end for;
U*Transpose(S);


// Build 45 vector system

T:=Matrix(Q,[[1,0,0,0,0], [0, 1/2, w^2/2, w^2/2, 1/2], [0, 1/2, w^5/2, w^2/2, 1/2], [0, 1/2, w^5/2, w^5/2, 1/2], [0, 1/2, w^5/2, w^5/2,-1/2], [0, 1/2, w^2/2, w^5/2, 1/2], [0, 1/2, w^2/2, w^5/2,-1/2], [0, 1/2, w^5/2, w^2/2,-1/2], [0, 1/2, w^2/2, w^2/2,-1/2], [0,1,0,0,0], [ 1/2,0, 1/2, w^2/2, w^2/2], [ 1/2,0, 1/2, w^5/2, w^2/2], [ 1/2,0, 1/2, w^5/2, w^5/2], [-1/2,0, 1/2, w^5/2, w^5/2], [ 1/2,0, 1/2, w^2/2, w^5/2], [-1/2,0, 1/2, w^2/2, w^5/2], [-1/2,0, 1/2, w^5/2, w^2/2], [-1/2,0, 1/2, w^2/2, w^2/2], [0,0,1,0,0], [ w^2/2, 1/2,0, 1/2, w^2/2], [ w^2/2, 1/2,0, 1/2, w^5/2], [ w^5/2, 1/2,0, 1/2, w^5/2], [ w^5/2,-1/2,0, 1/2, w^5/2], [ w^5/2, 1/2,0, 1/2, w^2/2], [ w^5/2,-1/2,0, 1/2, w^2/2], [ w^2/2,-1/2,0, 1/2, w^5/2], [ w^2/2,-1/2,0, 1/2, w^2/2], [0,0,0,1,0], [ w^2/2, w^2/2, 1/2,0, 1/2], [ w^5/2, w^2/2, 1/2,0, 1/2], [ w^5/2, w^5/2, 1/2,0, 1/2], [ w^5/2, w^5/2,-1/2,0, 1/2], [ w^2/2, w^5/2, 1/2,0, 1/2], [ w^2/2, w^5/2,-1/2,0, 1/2], [ w^5/2, w^2/2,-1/2,0, 1/2], [ w^2/2, w^2/2,-1/2,0, 1/2], [0,0,0,0,1], [ 1/2, w^2/2, w^2/2, 1/2,0], [ 1/2, w^5/2, w^2/2, 1/2,0], [ 1/2, w^5/2, w^5/2, 1/2,0], [ 1/2, w^5/2, w^5/2,-1/2,0], [ 1/2, w^2/2, w^5/2, 1/2,0], [ 1/2, w^2/2, w^5/2,-1/2,0], [ 1/2, w^5/2, w^2/2,-1/2,0], [ 1/2, w^2/2, w^2/2,-1/2,0]]);

// Build 40 vector system

W:=Matrix(Q,[[ 1, 0, w^2, w^2, 0, 1, 0, w^2, -w^2, 0, 1, 0, -w^2, w^2, 0, 1, 0, -w^2, -w^2, 0, 1, 0, 0, 1, w^2, 1, 0, 0, 1, -w^2, 1, 0, 0,-1, w^2, 1, 0, 0,-1, -w^2], [ 0, 1, 0, w^2, w^2, 0, 1, 0, w^2, -w^2, 0, 1, 0, -w^2, w^2, 0, 1, 0, -w^2, -w^2, w^2, 1, 0, 0, 1, -w^2, 1, 0, 0, 1, w^2, 1, 0, 0,-1, -w^2, 1, 0, 0,-1], [ w^2, 0, 1, 0, w^2, -w^2, 0, 1, 0, w^2, w^2, 0, 1, 0, -w^2, -w^2, 0, 1, 0, -w^2, 1, w^2, 1, 0, 0, 1, -w^2, 1, 0, 0,-1, w^2, 1, 0, 0,-1, -w^2, 1, 0, 0], [ w^2, w^2, 0, 1, 0, w^2, -w^2, 0, 1, 0, -w^2, w^2, 0, 1, 0, -w^2, -w^2, 0, 1, 0, 0, 1, w^2, 1, 0, 0, 1, -w^2, 1, 0, 0,-1, w^2, 1, 0, 0,-1, -w^2, 1, 0], [ 0, w^2, w^2, 0, 1, 0, w^2, -w^2, 0, 1, 0, -w^2, w^2, 0, 1, 0, -w^2, -w^2, 0, 1, 0, 0, 1, w^2, 1, 0, 0, 1, -w^2, 1, 0, 0,-1, w^2, 1, 0, 0,-1, -w^2, 1]]);
J:=U*W;
S2:=ZeroMatrix(Q,5,40);
for r in [1 .. 40] do
for u in [1 .. 5] do
S2[u,r]:=1/a*J[u,r];
end for;
end for;

// Compute gram matrix and automorphism group of the compound of the two configurations

H:=HorizontalJoin(Transpose(T),S2);
S3:=ZeroMatrix(Q,5,85);
for r in [1 .. 85] do
for u in [1 .. 5] do
S3[u,r]:=ComplexConjugate(H[u,r]);
end for;
end for;
Attach("FrameSymmetry.m");
Gr:=Transpose(S3)*H;
FrameSymmetry(Gr);

//  Calculate permutation group acting on a set of cardinality 85
//  Order = 25920 = 2^6 * 3^4 * 5
//  It can be checked by same procedure that FrameSymmetry applied to either system alone gives a group of order 2*25920=51840

// Lastly, check weighted design condition

s:=0;
for k in [1 .. 45] do
for l in [1 .. 45] do
s:=s+(Gr[k,l]*ComplexConjugate(Gr[k,l]))^3*4/315*4/315;
end for;
end for;
t:=0;
for k in [46 .. 85] do
for l in [46 .. 85] do
t:=t+(Gr[k,l]*ComplexConjugate(Gr[k,l]))^3*3/280*3/280;
end for;
end for;
q:=0;
for k in [1 .. 45] do
for l in [46 .. 85] do
q:=q+(Gr[k,l]*ComplexConjugate(Gr[k,l]))^3*4/315*3/280;
end for;
end for;
s+t+2*q;

// Value is 1/( d+t-1 choose t) = 1/(7 choose 3) = 1/35, the correct value for a weighted 3-design in \C\P^4.

